Visualizing the Consequences of Climate Change Using Cycle-Consistent Adversarial Networks

We present a project that aims to generate images that depict accurate, vivid, and personalized outcomes of climate change using Cycle-Consistent Adversarial Networks (CycleGANs). By training our CycleGAN model on street-view images of houses before and after extreme weather events (e.g. floods, forest fires, etc.), we learn a mapping that can then be applied to images of locations that have not yet experienced these events. This visual transformation is paired with climate model predictions to assess likelihood and type of climate-related events in the long term (50 years) in order to bring the future closer in the viewers mind. The eventual goal of our project is to enable individuals to make more informed choices about their climate future by creating a more visceral understanding of the effects of climate change, while maintaining scientific credibility by drawing on climate model projections.

==> Ganify_CC_ICLR 2019-arxiv/Ideas&Links/AudreyGaughranComments.txt <==
Dear Yoshua

Thanks for your mail.  It was very good to meet you and apologies for the delay in responding – I was offline for much of this past week.

I think the potential of this Visualizing project is great. My questions were about the communications/awareness-raising dimension of the project, and the assumptions being made about how change happens.  What you are proposing is, at least partly, a communications/awareness raising initiative. A lot of the non-governmental organizations (NGOs), as well as celebrities and some politicians (e.g., Al Gore, An Inconvenient Truth) have been working for decades to get people more aware of climate change and what they can do to address it. I think, in many countries (not all, of course), there is awareness. The cover story in this week’s edition of The Economist (Crude Awakening, the truth about Big Oil and climate change) notes that a Yale University poll taken in 2018 found 73\% of Americans polled believe climate change is real, and events such as wildfires in California and dramatic freezes in Chicago have been generating fuelled awareness and concern.


The difference between factually knowing about climate change and viscerally feeling it is, as you say, important. And if there are ways to model climate change scenarios, and show the impact in individualized ways, that could be very powerful. On the scenario modelling, I have no expertise but I have put the contact information of an climate scientist who has worked on both the science/future modelling aspects of climate change and on the environmental activism and awareness-raising dimensions, at the end of this mail.

 

In terms of the communications dimension of the Visualizing project I would note/ask the following:

 

·         Who will be reached with the interactive simulator, and how will you reach them? Reaching those who are not already engaged on the issue can be difficult, and tools can end up being used mostly by the ‘already converted’.  For example, in work I was involved in on combatting anti-refugee sentiments the team came up with a range of interactive digital approaches to engaging people and giving them an emotional connection with refugees. It was powerful, and effective if people used the tools. Where the project was limited was that most people who engaged via the website were already on our side. Those who were anti-migration were, largely, not reached.  If this climate change project can reach a far greater number of people than traditional communications methods that would be enormously beneficial. It would also be powerful if it can speak to different cultures. A lot of climate change campaigning has been done in the west, Latin America and sub-Saharan Africa.  But what about Russia, China, Gulf states?  As I mentioned at dinner, the geo-politics, energy politics and geo-economics are major obstacles to the kind of global cooperation needed to really change course on climate change.

·         If I may play Devil’s Advocate - is the problem that people do not think about what a climate changed future looks like?  Some do, some may not. But Hollywood has made it visceral for western audiences – at least those that can be reached. Apocalyptic future scenarios are a common theme in TV and film. I think you are right that it is different if one can see what happens to one’s own home, places one is very attached to.

·         What action can people take, once they are drawn in: in the example you give the ‘dials’ on saving for retirement help because one can take action fairly easily, and there is a near-guaranteed beneficial impact on one’s own life (same applies to the healthy lifestyle example we discussed at dinner – personal choices with near-guaranteed positive impact). With climate change, a major part of the challenge is that people often feel powerless. They can do their bit to reduce CO2, but they know the magnitude of the problem is such that their little bit, unless it is part of a far wider global action, and/or a major geo-political shift, it will not change things. 

·         In addition, the actions one can take are limited by the options available where one lives.  I can, in UK, get a subsidy for solar panels, and I can find an energy provider that offers renewables in the energy mix. But in many of the countries I have lived in, this was not (and still is not) an option – I needed electricity and it was (and is) from fossil fuel.  People can do more if the system they live in offers more – and that is often a function of the intersection of political will and economics, and the role of private sector.

·         One action people can take, as you said, is with their vote - making clear to politicians that they want them to address climate change more effectively. I think in some countries politicians across the spectrum know that their constituents are concerned and want action. I would be sceptical of any politician in UK, for example, who said there was not public support for action to combat climate change (and research into the statements of members of parliament here, for example, would show many good statements made by left and right politicians on climate change). The challenge is that there are lots of other, more personally immediate, issues that their constituents also care about, and politicians have to balance all of these. The issue is, to some extent, that there is not sufficient public support for some of the actions that may be needed (or more specifically, some of the consequences of certain actions). Political actions that would result in job losses, a weakened economy, or national energy insecurity would be election-losers. 

·         In many countries unilateral action to dramatically reduce CO2 emissions is seen, by politicians, businesses, and substantial sections of the public, as not viable economically. Globally agreed cooperation has long been seen as key. But such cooperation means the political choices are shaped in international negotiations where there is a complex, and sometimes invidious, intersection self-interest of different states and powerful vested interested (including oil-dependent economies and powerful business lobbies). NGOs that have sought to shape global negotiations on climate change can tell shocking stories about how the negotiations are manipulated and deals are done that involve geo-political alliances and the energy and security imperatives of many of the world’s major economies.

·         While votes count, and governments in democracies will respond to public concerns, government action can only be part of the solution. The private sector has to make major shifts and governments can only incentivize this to a limited degree. The private sector is part of the solution, and remains a major part of the problem.

·         The economic impacts of action to address climate change are hotly contested and the truth is hard to get at. But in many countries, the business lobbies will be strong voices arguing that too much unilateral action (or going too far or too fast in international negotiations) will increase the costs of doing business, make businesses less competitive, force them to move jobs to other jurisdictions.  And for politicians whose political choices are shaped by four- or five-year election cycles, action that would weaken the economy and result in job cuts won’t happen. 

·         Moreover, for some politicians, even with a strong commitment to combatting climate change, issues such as the national economy and national energy security are hugely important and any action to combat climate change hits limits here.  Those limits are dictated to a large degree by the geo-politics and economics of moving away from fossil fuel.  The alternative energy sources are not able to provide the energy security yet.  A major leap forward on alternative and renewable energy sources is a key component of the solution to climate change:  things have been moving forward, but we are still a long way from where the world needs to be.  Part of the challenge is technological, and scalability of renewables.  The cover story in this week’s edition of The Economist (which I mention above)  notes that global investment in renewables is dwarfed by investment committed to fossil fuels,  It also notes that Exxon plans to pump 25\% more oil and gas in 2025 than it did in 2017. Demand for oil and gas is still growing globally.

·         How do we address the different perspectives and different country contexts in any awareness-raising /engagement/comms approach? For some countries fossil fuels are either the basis of their economy (Gulf States, Nigeria, for example) or offer the hope of economic development (countries that recently discovered oil, such as Guyana or Uganda).  I recently spoke to the CEO of a National Oil Company in a new producer State - his entire concern was to get his country’s oil out of the ground before the politics of climate change made it less economically viable to extract.  His concern was that the oil revenues offered his, hitherto quite poor, country the only option to achieve economic development.

·         There may also be the challenge of technological optimism, and the mentality of abundance:  to what extent is there a bedrock belief amongst some sections of the public that the apocalyptic futures will not happen because some massive advance of technology will come up with a solution? I am not sure if this has been examined in relation to attitudes to climate change, but the hope of a tech solution to a problem that individuals cannot, by their own direct actions, solve may be seductive, and undermine efforts to get people to see the urgency now.

The above is, of necessity, a summary and over-simplified picture. Climate change activists would also point to the examples where a country has gone further unilaterally (and likely the example of Costa Rica would be raised – a country that has made a significant commitment to combat climate change, although the actual impacts are contested). Activists would also underline that green business and green energy are growth industries and job creators.  I agree with them on every point. But these are outlier examples and the rate of growth of green energy and green industry is not enough. Oversimplified, but bottom-line reality: we all need energy and I doubt anyone would say they prefer a fossil fuel over a green energy source. If we can choose between the two on relatively equal terms (i.e., one doesn’t cost far more than the other or involve some major inconvenience) probably most people would choose green.

 

I don’t mean to come across as pessimistic.  The above is by way of suggesting that a key component of how AI can be used to raise consciousness/ communicate about climate change is the extent to which any initiative can have broader reach.  Communications or awareness-raising will be more effective if the other element – the alternative source of energy – is more widely available.

 

You mentioned that you wanted to be in touch with climate scientists.  One person I would suggest is Jon Taylor (who is my partner). Jon is a scientist and conservationist who previously led work on climate change at WWF in UK and is now involved in a range of local-level initiatives working with the Green Party in UK and community level change processes to combat climate change. His email is jon@africanhorses.com or africanhorses@gmail.com.

 

It may also be beneficial to speak to some communications experts and Sherif would know several good people.  If you have not come across them, I would recommend a look at Heart-wired (http://heartwiredforchange.com/).  Finally, it may be worth talking to Mary Robinson’s Climate Justice Foundation, https://www.mrfcj.org/principles-of-climate-justice/.  The Trustees are all people with global standing on different dimensions of the issue: https://www.mrfcj.org/about/international-advisory-council/

==> Ganify_CC_ICLR 2019-arxiv/Ideas&Links/KarthikCommentsLinks.txt <==
OK it really depends on the exact goals of the prototype. I think I should know clearly what this is:

1) If we let user behaviour/solution adoption choices control climate outcomes then yes, we might have a significatnly higher number of scenarios. In this case, we may need to go with simplified models (possibly even idealised simulations) if the number of possible trajectories are too many. Ken Caldiera's current work could be relevant in this case as he does several 'back of the envelope' type climate calculations to illucidate impacts of different solutions. Including perhaps some aspects of Drawdown's and Mark Jacobson's 100% roadmaps https://web.stanford.edu/group/efmh/jacobson/Articles/I/WWS-50-USState-plans.html.

Possibly also Tapio Schneider's new line of research at Caltech. https://climate-dynamics.org/ He is working on building different 'toy' models of the climate that can learn using AI from observations.  

or this McGill group: http://www.physics.mcgill.ca/StocSIPS/index.html 'Stochastic Seasonal and Interannual Prediction System (StocSIPS)'

2) If the visualisations do not need to correspond to user behaviour decisions, for the prototype, and it is more about visualising the future based on different probable warming degree scenarios at different locations leading up to say the year 2050, then we can rely on exisiting model simulation datasets. e.g. V Ramwaswamy's at GFDL https://www.gfdl.noaa.gov/extremes/

https://pcmdi.llnl.gov/about.html

https://nex.nasa.gov/nex/projects/1356/

https://www.wcrp-climate.org/modelling-wgcm-mip-catalogue/cmip6-endorsed-mips-article/1068-modelling-cmip6-highresmip

--------
I am getting the feeling that we might want to have a two-pronged strategy:

A hybrid approach where one can quickly search/retrieve relevant simulated data to create the visualisations for specified pre-run trajectories. Additionally based on the user's solution decisions, run simplified models that can calculate approximate climate variables quickly to correct for the intensity of extremes, and retrieve the closest pre-run simulations, and use some correction factors, to change the intensity demonstrated in the GAN visualisations, from experiments we perform.


==> Ganify_CC_ICLR 2019-arxiv/Ideas&Links/SlackLinks.txt <==
Useful:

https://www.drawdown.org/solutions

https://www-users.cs.umn.edu/~baner029/talks/BanerjeeMonteleoniNIPSTutorial2014.pdf (climate science + ML)
+video: youtube.com/watch?v=Cgc3hk2yUBw
https://www.lifeworth.com/deepadaptation.pdf

https://www.wired.com/story/this-scary-map-shows-how-climate-change-will-transform-your-city/ (need original article in Nature Comms)

============
TBD:

https://ams.confex.com/ams/2019Annual/meetingapp.cgi/Paper/353532

https://arxiv.org/pdf/1810.03993.pdf
https://www.globalcovenantofmayors.org/

https://www.theatlantic.com/science/archive/2017/03/this-article-wont-change-your-mind/519093/

https://www.newyorker.com/magazine/2017/02/27/why-facts-dont-change-our-minds

https://www.scientificamerican.com/article/how-to-convince-someone-when-facts-fail/

https://www.sciencedirect.com/science/article/pii/S095937801830253X?via%3Dihub (random forest climate modeling)

https://arxiv.org/abs/1806.11037 (also RF)

https://ams.confex.com/ams/2019Annual/meetingapp.cgi/Program/1310 (American Meteorological Society conference)

https://clima.caltech.edu/workshops/ (caltech workshops)

https://www.pnas.org/content/115/39/9684 (CNNs for climate modeling)

https://socialinnovation.org/our-climate-ventures-members-are-offering-real-climate-solutions/

http://behavioralscientist.org/fight-climate-change-with-behavior-change/

1)UN blockchain: https://un-blockchain.us15.list-manage.com/track/click?u=03f3177843be5c854e8d6d1ed&id=50c74ef835&e=91cfcfe0822)UN Citizen: https://uniteideas.spigit.com/citizensciapp/Page/Home3) Digital Cooperation: https://mailchi.mp/bdf9c4b6f068/digital-cooperation-call-for-input-215629?e=138c5eec4a4) UN AI: https://mailchi.mp/bdf9c4b6f068/digital-cooperation-call-for-input-215629?e=138c5eec4a 

http://news.mit.edu/2018/new-climate-modeling-alliance-clima-1212

https://www.nytimes.com/2019/01/17/upshot/how-to-think-about-the-costs-of-climate-change.html

==> Ideas&Links/AudreyGaughranComments.txt <==
Dear Yoshua

Thanks for your mail.  It was very good to meet you and apologies for the delay in responding – I was offline for much of this past week.

I think the potential of this Visualizing project is great. My questions were about the communications/awareness-raising dimension of the project, and the assumptions being made about how change happens.  What you are proposing is, at least partly, a communications/awareness raising initiative. A lot of the non-governmental organizations (NGOs), as well as celebrities and some politicians (e.g., Al Gore, An Inconvenient Truth) have been working for decades to get people more aware of climate change and what they can do to address it. I think, in many countries (not all, of course), there is awareness. The cover story in this week’s edition of The Economist (Crude Awakening, the truth about Big Oil and climate change) notes that a Yale University poll taken in 2018 found 73\% of Americans polled believe climate change is real, and events such as wildfires in California and dramatic freezes in Chicago have been generating fuelled awareness and concern.


The difference between factually knowing about climate change and viscerally feeling it is, as you say, important. And if there are ways to model climate change scenarios, and show the impact in individualized ways, that could be very powerful. On the scenario modelling, I have no expertise but I have put the contact information of an climate scientist who has worked on both the science/future modelling aspects of climate change and on the environmental activism and awareness-raising dimensions, at the end of this mail.

 

In terms of the communications dimension of the Visualizing project I would note/ask the following:

 

·         Who will be reached with the interactive simulator, and how will you reach them? Reaching those who are not already engaged on the issue can be difficult, and tools can end up being used mostly by the ‘already converted’.  For example, in work I was involved in on combatting anti-refugee sentiments the team came up with a range of interactive digital approaches to engaging people and giving them an emotional connection with refugees. It was powerful, and effective if people used the tools. Where the project was limited was that most people who engaged via the website were already on our side. Those who were anti-migration were, largely, not reached.  If this climate change project can reach a far greater number of people than traditional communications methods that would be enormously beneficial. It would also be powerful if it can speak to different cultures. A lot of climate change campaigning has been done in the west, Latin America and sub-Saharan Africa.  But what about Russia, China, Gulf states?  As I mentioned at dinner, the geo-politics, energy politics and geo-economics are major obstacles to the kind of global cooperation needed to really change course on climate change.

·         If I may play Devil’s Advocate - is the problem that people do not think about what a climate changed future looks like?  Some do, some may not. But Hollywood has made it visceral for western audiences – at least those that can be reached. Apocalyptic future scenarios are a common theme in TV and film. I think you are right that it is different if one can see what happens to one’s own home, places one is very attached to.

·         What action can people take, once they are drawn in: in the example you give the ‘dials’ on saving for retirement help because one can take action fairly easily, and there is a near-guaranteed beneficial impact on one’s own life (same applies to the healthy lifestyle example we discussed at dinner – personal choices with near-guaranteed positive impact). With climate change, a major part of the challenge is that people often feel powerless. They can do their bit to reduce CO2, but they know the magnitude of the problem is such that their little bit, unless it is part of a far wider global action, and/or a major geo-political shift, it will not change things. 

·         In addition, the actions one can take are limited by the options available where one lives.  I can, in UK, get a subsidy for solar panels, and I can find an energy provider that offers renewables in the energy mix. But in many of the countries I have lived in, this was not (and still is not) an option – I needed electricity and it was (and is) from fossil fuel.  People can do more if the system they live in offers more – and that is often a function of the intersection of political will and economics, and the role of private sector.

·         One action people can take, as you said, is with their vote - making clear to politicians that they want them to address climate change more effectively. I think in some countries politicians across the spectrum know that their constituents are concerned and want action. I would be sceptical of any politician in UK, for example, who said there was not public support for action to combat climate change (and research into the statements of members of parliament here, for example, would show many good statements made by left and right politicians on climate change). The challenge is that there are lots of other, more personally immediate, issues that their constituents also care about, and politicians have to balance all of these. The issue is, to some extent, that there is not sufficient public support for some of the actions that may be needed (or more specifically, some of the consequences of certain actions). Political actions that would result in job losses, a weakened economy, or national energy insecurity would be election-losers. 

·         In many countries unilateral action to dramatically reduce CO2 emissions is seen, by politicians, businesses, and substantial sections of the public, as not viable economically. Globally agreed cooperation has long been seen as key. But such cooperation means the political choices are shaped in international negotiations where there is a complex, and sometimes invidious, intersection self-interest of different states and powerful vested interested (including oil-dependent economies and powerful business lobbies). NGOs that have sought to shape global negotiations on climate change can tell shocking stories about how the negotiations are manipulated and deals are done that involve geo-political alliances and the energy and security imperatives of many of the world’s major economies.

·         While votes count, and governments in democracies will respond to public concerns, government action can only be part of the solution. The private sector has to make major shifts and governments can only incentivize this to a limited degree. The private sector is part of the solution, and remains a major part of the problem.

·         The economic impacts of action to address climate change are hotly contested and the truth is hard to get at. But in many countries, the business lobbies will be strong voices arguing that too much unilateral action (or going too far or too fast in international negotiations) will increase the costs of doing business, make businesses less competitive, force them to move jobs to other jurisdictions.  And for politicians whose political choices are shaped by four- or five-year election cycles, action that would weaken the economy and result in job cuts won’t happen. 

·         Moreover, for some politicians, even with a strong commitment to combatting climate change, issues such as the national economy and national energy security are hugely important and any action to combat climate change hits limits here.  Those limits are dictated to a large degree by the geo-politics and economics of moving away from fossil fuel.  The alternative energy sources are not able to provide the energy security yet.  A major leap forward on alternative and renewable energy sources is a key component of the solution to climate change:  things have been moving forward, but we are still a long way from where the world needs to be.  Part of the challenge is technological, and scalability of renewables.  The cover story in this week’s edition of The Economist (which I mention above)  notes that global investment in renewables is dwarfed by investment committed to fossil fuels,  It also notes that Exxon plans to pump 25\% more oil and gas in 2025 than it did in 2017. Demand for oil and gas is still growing globally.

·         How do we address the different perspectives and different country contexts in any awareness-raising /engagement/comms approach? For some countries fossil fuels are either the basis of their economy (Gulf States, Nigeria, for example) or offer the hope of economic development (countries that recently discovered oil, such as Guyana or Uganda).  I recently spoke to the CEO of a National Oil Company in a new producer State - his entire concern was to get his country’s oil out of the ground before the politics of climate change made it less economically viable to extract.  His concern was that the oil revenues offered his, hitherto quite poor, country the only option to achieve economic development.

·         There may also be the challenge of technological optimism, and the mentality of abundance:  to what extent is there a bedrock belief amongst some sections of the public that the apocalyptic futures will not happen because some massive advance of technology will come up with a solution? I am not sure if this has been examined in relation to attitudes to climate change, but the hope of a tech solution to a problem that individuals cannot, by their own direct actions, solve may be seductive, and undermine efforts to get people to see the urgency now.

The above is, of necessity, a summary and over-simplified picture. Climate change activists would also point to the examples where a country has gone further unilaterally (and likely the example of Costa Rica would be raised – a country that has made a significant commitment to combat climate change, although the actual impacts are contested). Activists would also underline that green business and green energy are growth industries and job creators.  I agree with them on every point. But these are outlier examples and the rate of growth of green energy and green industry is not enough. Oversimplified, but bottom-line reality: we all need energy and I doubt anyone would say they prefer a fossil fuel over a green energy source. If we can choose between the two on relatively equal terms (i.e., one doesn’t cost far more than the other or involve some major inconvenience) probably most people would choose green.

 

I don’t mean to come across as pessimistic.  The above is by way of suggesting that a key component of how AI can be used to raise consciousness/ communicate about climate change is the extent to which any initiative can have broader reach.  Communications or awareness-raising will be more effective if the other element – the alternative source of energy – is more widely available.

 

You mentioned that you wanted to be in touch with climate scientists.  One person I would suggest is Jon Taylor (who is my partner). Jon is a scientist and conservationist who previously led work on climate change at WWF in UK and is now involved in a range of local-level initiatives working with the Green Party in UK and community level change processes to combat climate change. His email is jon@africanhorses.com or africanhorses@gmail.com.

 

It may also be beneficial to speak to some communications experts and Sherif would know several good people.  If you have not come across them, I would recommend a look at Heart-wired (http://heartwiredforchange.com/).  Finally, it may be worth talking to Mary Robinson’s Climate Justice Foundation, https://www.mrfcj.org/principles-of-climate-justice/.  The Trustees are all people with global standing on different dimensions of the issue: https://www.mrfcj.org/about/international-advisory-council/

==> Ideas&Links/KarthikCommentsLinks.txt <==
OK it really depends on the exact goals of the prototype. I think I should know clearly what this is:

1) If we let user behaviour/solution adoption choices control climate outcomes then yes, we might have a significatnly higher number of scenarios. In this case, we may need to go with simplified models (possibly even idealised simulations) if the number of possible trajectories are too many. Ken Caldiera's current work could be relevant in this case as he does several 'back of the envelope' type climate calculations to illucidate impacts of different solutions. Including perhaps some aspects of Drawdown's and Mark Jacobson's 100% roadmaps https://web.stanford.edu/group/efmh/jacobson/Articles/I/WWS-50-USState-plans.html.

Possibly also Tapio Schneider's new line of research at Caltech. https://climate-dynamics.org/ He is working on building different 'toy' models of the climate that can learn using AI from observations.  

or this McGill group: http://www.physics.mcgill.ca/StocSIPS/index.html 'Stochastic Seasonal and Interannual Prediction System (StocSIPS)'

2) If the visualisations do not need to correspond to user behaviour decisions, for the prototype, and it is more about visualising the future based on different probable warming degree scenarios at different locations leading up to say the year 2050, then we can rely on exisiting model simulation datasets. e.g. V Ramwaswamy's at GFDL https://www.gfdl.noaa.gov/extremes/

https://pcmdi.llnl.gov/about.html

https://nex.nasa.gov/nex/projects/1356/

https://www.wcrp-climate.org/modelling-wgcm-mip-catalogue/cmip6-endorsed-mips-article/1068-modelling-cmip6-highresmip

--------
I am getting the feeling that we might want to have a two-pronged strategy:

A hybrid approach where one can quickly search/retrieve relevant simulated data to create the visualisations for specified pre-run trajectories. Additionally based on the user's solution decisions, run simplified models that can calculate approximate climate variables quickly to correct for the intensity of extremes, and retrieve the closest pre-run simulations, and use some correction factors, to change the intensity demonstrated in the GAN visualisations, from experiments we perform.


==> Ideas&Links/SlackLinks.txt <==
Useful:

https://www.drawdown.org/solutions

https://www-users.cs.umn.edu/~baner029/talks/BanerjeeMonteleoniNIPSTutorial2014.pdf (climate science + ML)
+video: youtube.com/watch?v=Cgc3hk2yUBw
https://www.lifeworth.com/deepadaptation.pdf

https://www.wired.com/story/this-scary-map-shows-how-climate-change-will-transform-your-city/ (need original article in Nature Comms)

============
TBD:

https://ams.confex.com/ams/2019Annual/meetingapp.cgi/Paper/353532

https://arxiv.org/pdf/1810.03993.pdf
https://www.globalcovenantofmayors.org/

https://www.theatlantic.com/science/archive/2017/03/this-article-wont-change-your-mind/519093/

https://www.newyorker.com/magazine/2017/02/27/why-facts-dont-change-our-minds

https://www.scientificamerican.com/article/how-to-convince-someone-when-facts-fail/

https://www.sciencedirect.com/science/article/pii/S095937801830253X?via%3Dihub (random forest climate modeling)

https://arxiv.org/abs/1806.11037 (also RF)

https://ams.confex.com/ams/2019Annual/meetingapp.cgi/Program/1310 (American Meteorological Society conference)

https://clima.caltech.edu/workshops/ (caltech workshops)

https://www.pnas.org/content/115/39/9684 (CNNs for climate modeling)

https://socialinnovation.org/our-climate-ventures-members-are-offering-real-climate-solutions/

http://behavioralscientist.org/fight-climate-change-with-behavior-change/

1)UN blockchain: https://un-blockchain.us15.list-manage.com/track/click?u=03f3177843be5c854e8d6d1ed&id=50c74ef835&e=91cfcfe0822)UN Citizen: https://uniteideas.spigit.com/citizensciapp/Page/Home3) Digital Cooperation: https://mailchi.mp/bdf9c4b6f068/digital-cooperation-call-for-input-215629?e=138c5eec4a4) UN AI: https://mailchi.mp/bdf9c4b6f068/digital-cooperation-call-for-input-215629?e=138c5eec4a 

http://news.mit.edu/2018/new-climate-modeling-alliance-clima-1212

https://www.nytimes.com/2019/01/17/upshot/how-to-think-about-the-costs-of-climate-change.html
